RAP: A Dataset for Paper-to-Poster Generation via Declarative Markup from Human-Crafted Exemplars

Making a conference poster is visual coding in miniature: an entire paper must be compressed onto a single page, which exercises summarization, visual design, and code implementation at once, using nothing beyond the paper itself. Yet benchmarks for this task in the context of visual coding remain scarce: existing resources are small and annotated only with layout boxes, so evaluation must fall back on VLM-as-judge or human checklists rather than objective render-and-compare, and the generation methods they support design layouts from scratch, leaving human-crafted posters unusable as either a retrievable design library or as verified supervision. We introduce RAP (Reconstruct A Poster), a dataset and benchmark for paper-to-poster generation as a visual coding task. RAP contains 25K+ verified paper-poster pairs from various machine learning conferences held between 2022 and 2026, annotated with a three-level content taxonomy, plus a held-out benchmark of 150 test papers each paired with its human poster. A fully automated derendering pipeline turns each poster into styled HTML/CSS of typed, refillable slots, so every sample is a paper-poster-markup triplet verifiable by rendering against the source poster. The corpus serves both inference and training: PosterRAG, a training-free multi-agent pipeline, retrieves an exemplar and refills its slots without touching layout or styling, while an SFT+RL recipe trains a dedicated model from the same triplets. An online demo is available at https://reconstruct-a-poster.github.io/.

==> README.txt <==
RAP PREPRINT — OVERLEAF SOURCE

Main document: main.tex
Recommended compiler: XeLaTeX
Bibliography: BibTeX; unsrtnat style, numeric citations as in the supplied preprint template.
All required paper figures, the LongCat logo, and the Tsinghua logo PDF are included.
The original Tsinghua SVG is also included; compilation uses the vector PDF and
does not require shell escape or an SVG converter on Overleaf.

UPLOAD
Upload this source package only to the preprint project. To avoid keeping old
paper content, the destination project should contain the files in this package,
with main.tex selected as the main document. Recompile from scratch after import.
Do not replace files in the anonymous submission project.

AUTHOR ORDER AND AFFILIATIONS
1. Haonan Han      — 1, 2
2. Yukang Lin      — 1
3. Minliang Lin    — 2
4. Haoxian Tan     — 2
5. Jun-Yan He      — 2
6. Rui Yang        — 3
7. Zhi-Qi Cheng    — 4
8. Jie Hu          — 2
9. Guanglu Wang    — 2
10. Xiu Li         — 1; corresponding author (*)

1: Tsinghua University
2: Meituan Longcat
3: The University of Hong Kong
4: University of Washington

No equal-contribution statement and no author email address are included.

TEMPLATE ADAPTATION
The supplied LongCat preprint style provides the typography and general layout.
The first page places LongCat at the left and the Tsinghua crest at the right,
at equal height and aligned to the text block edges.
No printed table of contents is generated for the paper or appendix.
The running title and PDF metadata belong to RAP.
No colleague paper text, figure, bibliography, author, or project URL is included.

CONTENT AND LINKS
All active RAP sections, captions, equations, tables, and references were retained.
Inactive draft comments and unused historical source files are not in this package.
The RAP demo URL already present in the supplied abstract is retained.
No additional project, GitHub, or dataset link has been invented.
Future author or URL changes can be made in main.tex and sections/abstract.tex.

The original source archives and both live Overleaf projects were not modified.

